A Voting-Based Blockchain Interoperability Oracle

Today's blockchain landscape is severely fragmented as more and more heterogeneous blockchain platforms have been developed in recent years. These blockchain platforms are not able to interact with each other or with the outside world since only little emphasis is placed on the interoperability between them. Already proposed solutions for blockchain interoperability such as naive relay or oracle solutions are usually not broadly applicable since they are either too expensive to operate or very resource-intensive. For that reason, we propose a blockchain interoperability oracle that follows a voting-based approach based on threshold signatures. The oracle nodes generate a distributed private key to execute an off-chain aggregation mechanism to collectively respond to requests. Compared to state-of-the-art relay schemes, our approach does not incur any ongoing costs and since the on-chain component only needs to verify a single signature, we can achieve remarkable cost savings compared to conventional oracle solutions.

==> data/bls-cost-median.csv <==
no_nodes,gas
3,255779
4,255779
5,255779
6,255779
7,255779
8,255779
9,255779
10,255779
11,255779
12,255779
13,255779
14,255779
15,255779
16,255779
17,255779
18,255779
19,255779
20,255779
21,255779
22,255779
23,255779
24,255779
25,255779
26,255779
27,255779
28,255779
29,255779
30,255779
31,255779
32,255779
33,255779
34,255779
35,255779
36,255779
37,255779
38,255779
39,255779
40,255779
41,255779
42,255779
43,255779
44,255779
45,255779
46,255779
47,255779
48,255779
49,255779
50,255779
51,255779
52,255779
53,255779
54,255779
55,255779
56,255779
57,255779
58,255779
59,255779
60,255779
61,255779
62,255779
63,255779


==> data/bls-cost.csv <==
id,gas
0,245977
1,245941
2,273977
3,245965
4,245977
5,230991
6,260965
7,244991
8,316977
9,272991
10,241791
11,241791
12,274977
13,245953
14,245977
15,245965
16,259965
17,230991
18,260965
19,245965
20,287977
21,244979
22,260977
23,245965
24,273977
25,230991
26,316977
27,259977
28,273977
29,273977
30,258991
31,260977
32,230991
33,260977
34,259977
35,245965
36,245977
37,230991
38,255791
39,302977
40,245977
41,245965
42,245977
43,244991
44,241779
45,288977
46,230991
47,260977
48,244991
49,260965
50,245977
51,245977
52,273977
53,314979
54,260977
55,301977
56,245965
57,245977
58,245965
59,314991
60,260977
61,259977
62,244991
63,288977
64,230991
65,241779
66,283779
67,260977
68,230991
69,260977
70,273977
71,245977
72,245965
73,230991
74,288977
75,230979
76,260977
77,230979
78,260977
79,245965
80,245977
81,230991
82,260977
83,315977
84,259977
85,273977
86,245977
87,245977
88,245977
89,245977
90,245977
91,259977
92,245977
93,230967
94,311779
95,260965
96,273977
97,245965
98,273977
99,244991
100,260977


==> data/ecdsa-cost.csv <==
no_nodes,gas
3,111780
4,133906
5,133906
6,156312
7,156312
8,179064
9,179064
10,202067
11,202067
12,225379
13,225379
14,248947
15,248947
16,272892
17,272892
18,297081
19,297081
20,321545
21,321545
22,346234
23,346234
24,371355
25,371355
26,396713
27,396713
28,422363
29,422363
30,448210
31,448210
32,474523
33,474523
34,501050
35,501050
36,527852
37,527852
38,554827
39,554827
40,582333
41,582333
42,610029
43,610029
44,638017
45,638017
46,666154
47,666154
48,694870
49,694870
50,723735
51,723735
52,752881
53,752881
54,782150
55,782150
56,812048
57,812048
58,842065
59,842065
60,872379
61,872379
62,902788
63,902788


==> data/on-chain-cost.csv <==
no_nodes,gas
3,206620
4,280465
5,280465
6,354310
7,354310
8,428155
9,428155
10,502000
11,502000
12,575845
13,575845
14,649690
15,649690
16,723535
17,723535
18,797380
19,797380
20,871225
21,871225
22,945070
23,945070
24,1018915
25,1018915
26,1092760
27,1092760
28,1166605
29,1166605
30,1240450
31,1240450
32,1314295
33,1314295
34,1388140
35,1388140
36,1461985
37,1461985
38,1535830
39,1535830
40,1609675
41,1609675
42,1683520
43,1683520
44,1757365
45,1757365
46,1831210
47,1831210
48,1905055
49,1905055
50,1978900
51,1978900
52,2052745
53,2052745
54,2126590
55,2126590
56,2200435
57,2200435
58,2274280
59,2274280
60,2348125
61,2348125
62,2421970
63,2421970

